Electron Losses in Hypersonic Flows

The first comprehensive study of electron gains and losses in hypersonic air flows including the full coupling between the non-neutral plasma sheaths and the quasi-neutral plasma flow is here presented. Such is made possible by the use of advanced numerical methods that overcome the stiffness associated with the plasma sheaths. The coupling between the sheaths, the electron temperature in non-equilibrium, and the ambipolar diffusion within the quasi-neutral plasma flow is found to be critical to predict accurately electron losses and, thus, plasma density around hypersonic vehicles. This is because electron cooling coming from the non-neutral sheaths affects significantly electron temperature everywhere in the plasma and, therefore, the electron-temperature-dependent loss processes of ambipolar diffusion and dissociative recombination. Results obtained show that electron loss to the surface due to catalyticity dominates over electron loss within the plasma due to dissociative recombination either (i) at high altitude where the dynamic pressure is low, or (ii) at low Mach number, or (iii) when the vehicle has a sharp leading edge.

==> CFDWARP/Mcomparison/sf1_10kPa_M12.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=10E3; {Pa}
Minf=12;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=1.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf1_10kPa_M14.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=10E3; {Pa}
Minf=14;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=1.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf1_10kPa_M16.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=10E3; {Pa}
Minf=16;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=1.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf1_10kPa_M20.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=10E3; {Pa}
Minf=20;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=1.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf1_10kPa_M22.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=10E3; {Pa}
Minf=22;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=1.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf1_10kPa_M24.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=10E3; {Pa}
Minf=24;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=1.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf5_10kPa_M12.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=10E3; {Pa}
Minf=12;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf5_10kPa_M14.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=10E3; {Pa}
Minf=14;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf5_10kPa_M16.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=10E3; {Pa}
Minf=16;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf5_10kPa_M18.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=10E3; {Pa}
Minf=18;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf5_10kPa_M20.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=10E3; {Pa}
Minf=20;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf5_10kPa_M22.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=10E3; {Pa}
Minf=22;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf5_10kPa_M24.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=10E3; {Pa}
Minf=24;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
if(iter==1,

Init(
  NavierStokesPlasma(
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    Region(is,je,ie,je,INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );

);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf5_1kPa_M12.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=1E3; {Pa}
Minf=12;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf5_1kPa_M14.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=1E3; {Pa}
Minf=14;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf5_1kPa_M16.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=1E3; {Pa}
Minf=16;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf5_1kPa_M20.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=1E3; {Pa}
Minf=20;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf5_1kPa_M22.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=1E3; {Pa}
Minf=22;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf5_1kPa_M24.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=1E3; {Pa}
Minf=24;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf5_3kPa_M12.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=3E3; {Pa}
Minf=12;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf5_3kPa_M14.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=3E3; {Pa}
Minf=14;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf5_3kPa_M16.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=3E3; {Pa}
Minf=16;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf5_3kPa_M18.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=3E3; {Pa}
Minf=18;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf5_3kPa_M20.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=3E3; {Pa}
Minf=20;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf5_3kPa_M22.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=3E3; {Pa}
Minf=22;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Mcomparison/sf5_3kPa_M24.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=3E3; {Pa}
Minf=24;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/OREXvalidation/59kmgamma0.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=10;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Plane("j",js,BDRY_WALLTFIXED1,Twall,0.1);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=0.25;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/59kmgamma01.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=10;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.1;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified; param Twall[K], gammaeminus
    BDRY_WALLTFIXEDTHERMIONIC1         h    Wall, T specified; param Twall[K], workfunct[eV]
    BDRY_WALLTFIXEDCATALYTIC1          i    Wall, T specified; param Twall[K], gammaeminus, specO,specO2,gammaO, ...
    BDRY_WALLTFIXEDINJECTION1          j    Wall, T specified; param Twall[K], gammaeminus, specCs,mdotCs[kg/m2s]
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
     if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/59kmgamma03.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=10;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified; param Twall[K], gammaeminus
    BDRY_WALLTFIXEDTHERMIONIC1         h    Wall, T specified; param Twall[K], workfunct[eV]
    BDRY_WALLTFIXEDCATALYTIC1          i    Wall, T specified; param Twall[K], gammaeminus, specO,specO2,gammaO, ...
    BDRY_WALLTFIXEDINJECTION1          j    Wall, T specified; param Twall[K], gammaeminus, specCs,mdotCs[kg/m2s]
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
     if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/59kmgamma03B.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=10;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified; param Twall[K], gammaeminus
    BDRY_WALLTFIXEDTHERMIONIC1         h    Wall, T specified; param Twall[K], workfunct[eV]
    BDRY_WALLTFIXEDCATALYTIC1          i    Wall, T specified; param Twall[K], gammaeminus, specO,specO2,gammaO, ...
    BDRY_WALLTFIXEDINJECTION1          j    Wall, T specified; param Twall[K], gammaeminus, specCs,mdotCs[kg/m2s]
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_BOYD2007;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
     if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/59kmgamma03PDK.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=10;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified; param Twall[K], gammaeminus
    BDRY_WALLTFIXEDTHERMIONIC1         h    Wall, T specified; param Twall[K], workfunct[eV]
    BDRY_WALLTFIXEDCATALYTIC1          i    Wall, T specified; param Twall[K], gammaeminus, specO,specO2,gammaO, ...
    BDRY_WALLTFIXEDINJECTION1          j    Wall, T specified; param Twall[K], gammaeminus, specCs,mdotCs[kg/m2s]
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTDUNN2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
     if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/59kmgamma03PP.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=10;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified; param Twall[K], gammaeminus
    BDRY_WALLTFIXEDTHERMIONIC1         h    Wall, T specified; param Twall[K], workfunct[eV]
    BDRY_WALLTFIXEDCATALYTIC1          i    Wall, T specified; param Twall[K], gammaeminus, specO,specO2,gammaO, ...
    BDRY_WALLTFIXEDINJECTION1          j    Wall, T specified; param Twall[K], gammaeminus, specCs,mdotCs[kg/m2s]
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
     if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/59kmgamma1.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=10;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.999999;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified; param Twall[K], gammaeminus
    BDRY_WALLTFIXEDTHERMIONIC1         h    Wall, T specified; param Twall[K], workfunct[eV]
    BDRY_WALLTFIXEDCATALYTIC1          i    Wall, T specified; param Twall[K], gammaeminus, specO,specO2,gammaO, ...
    BDRY_WALLTFIXEDINJECTION1          j    Wall, T specified; param Twall[K], gammaeminus, specCs,mdotCs[kg/m2s]
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
     if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/63kmgamma0.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=9;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Plane("j",js,BDRY_WALLTFIXED1,Twall,0.1);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/63kmgamma01.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=9;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.1;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/63kmgamma03.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=9;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/63kmgamma03B.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=9;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_BOYD2007;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/63kmgamma03PDK.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=9;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTDUNN2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/63kmgamma03PP.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=9;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/63kmgamma1.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=9;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.999999;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/67kmgamma0.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=8;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Plane("j",js,BDRY_WALLTFIXED1,Twall,0.1);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/67kmgamma01.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=8;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.1;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/67kmgamma03.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=8;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/67kmgamma03B.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=8;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_BOYD2007;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/67kmgamma03PDK.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=8;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTDUNN2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/67kmgamma03PP.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=8;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/67kmgamma1.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=8;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.999999;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/71kmgamma0.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=7;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Plane("j",js,BDRY_WALLTFIXED1,Twall,0.1);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/71kmgamma01.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=7;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.1;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/71kmgamma03.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=7;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/71kmgamma03B.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=7;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_BOYD2007;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/71kmgamma03PDK.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=7;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTDUNN2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/71kmgamma03PP.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=7;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/71kmgamma1.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=7;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.999999;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/79kmgamma0.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=5;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Plane("j",js,BDRY_WALLTFIXED1,Twall,0.1);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/79kmgamma01.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=5;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.1;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/79kmgamma03.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=5;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/79kmgamma03B.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=5;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_BOYD2007;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/79kmgamma03PDK.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=5;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTDUNN2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/79kmgamma03PP.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=5;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/79kmgamma1.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=5;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.999999;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/84kmgamma0.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=4;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Plane("j",js,BDRY_WALLTFIXED1,Twall,0.1);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/84kmgamma01.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=4;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.1;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/84kmgamma03.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=4;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/84kmgamma03B.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=4;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_BOYD2007;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/84kmgamma03PDK.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=4;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTDUNN2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/84kmgamma03PP.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=4;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/84kmgamma1.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=4;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.999999;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/96kmgamma0.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=1;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Plane("j",js,BDRY_WALLTFIXED1,Twall,0.1);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/96kmgamma01.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=1;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.1;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/96kmgamma03.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=1;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/96kmgamma03B.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=1;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_BOYD2007;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/96kmgamma03PDK.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=1;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTDUNN2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/96kmgamma03PP.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=1;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.3;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/OREXvalidation/96kmgamma1.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}



caseno=1;

if(caseno==1,  Vx=7456.3; Pinf=0.0726; Tinf=192.3;  Twall=422;   scalefactsheath=1.0; {alt=96.7 km} );
if(caseno==2,  Vx=7454.1; Pinf=0.163;  Tinf=188.7;  Twall=492;   scalefactsheath=1.0; {alt=92.8 km} );
if(caseno==3,  Vx=7444.3; Pinf=0.231;  Tinf=186.87; Twall=587;   scalefactsheath=0.8; {alt=88.4 km} );
if(caseno==4,  Vx=7415.9; Pinf=0.594;  Tinf=188.9;  Twall=690;   scalefactsheath=0.8; {alt=84.0 km} ); 
if(caseno==5,  Vx=7360.2; Pinf=1.0524; Tinf=198.64; Twall=808;   scalefactsheath=0.5; {alt=79.9 km} );
if(caseno==6,  Vx=7245.7; Pinf=2.1717; Tinf=206.82; Twall=928;   scalefactsheath=0.5; {alt=75.8 km} );
if(caseno==7,  Vx=7049.2; Pinf=4.023;  Tinf=214.98; Twall=1078;  scalefactsheath=0.5; {alt=71.1 km} ); 
if(caseno==8,  Vx=6720.3; Pinf=7.892;  Tinf=225.99; Twall=1251;  scalefactsheath=0.3; {alt=67.7 km} );
if(caseno==9,  Vx=6223.4; Pinf=14.02;  Tinf=237.14; Twall=1413;  scalefactsheath=0.3; {alt=63.6 km} );
if(caseno==10, Vx=5561.6; Pinf=23.60;  Tinf=248.12; Twall=1519;  scalefactsheath=0.3; {alt=59.6 km} );



mf=1;

is=1;
im1=round(40*mf/2);
im2=round(120*mf/2);
im3=round(225*mf/2); 
im4=round(305*mf/2);
ie=round(345*mf/2);

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);
{printf("im3=%d\n",im3);}
js=1;
jm1=round(10*mf/2);
jm2=round(100*mf/2);
je=round(160*mf/2);


Rin=1.35;
Hsheath=2.67E-03*scalefactsheath; {exit} {0.00173731 wall normal}
Rsheath=Rin+1.3E-3*scalefactsheath; {nose ends}
Rsheathstag=Rin+9.2E-4*scalefactsheath; {stagnation point}
Rout=6.85;
Rbow=Rin+0.213;
Rbowstag=Rin+0.14615;
Routstag=6.75;
H=6.3;
delta=50/180*pi; {wedge angle}
Lplate=(1.25*cos(pi/2-delta)-0.2892)/cos(delta); printf("Lplate=%.15E\n",Lplate);
phi=rad(0);
Lwake=0.4;
Hbdry=0.4686; {height of boundary layer at the domain exit}


dtheta=0.1/180*pi;



Tvinf=Tinf;
Teinf=Tinf;

gammaO=0.999999;
gammaN=gammaO;

Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact);
    Rsheathx=Rsheath*fact+Rsheathstag*(1-fact);  
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));
    Point(i,jm1, -Rsheathx*cos(theta),Rsheathx*sin(theta));  
    Point(i,jm2, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm1,j,EE,0.5,1,1);
  Join(im2,jm1,im3,jm2,j,GE,0.2,1,1);
  Join(im2,jm2,im3,je,j,GE,0.9,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath);
  Point(im4,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm1, j, EE,0.5,1.0,1.0);
  Join(im4,jm1,im4,jm2, j, GE,0.2,1.0,1.0);
  Join(im4,jm2,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm1, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hsheath);
  Point(im1,jm2, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm1, j, EE,0.5,1.0,1.0);
  Join(im1,jm1,im1,jm2, j, GE,0.2,1.0,1.0);
  Join(im1,jm2,im1,je, j, GE,0.9,1.0,1.0);

  

  
  

  {Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);}

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(ie,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2);
  Point(ie,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,(Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(ie,js,ie,jm1, j, EE,0.5,1.0,1.0);
  Join(ie,jm1,ie,jm2, j, GE,0.2,1.0,1.0);
  Join(ie,jm2,ie,je, j, GE,0.9,1.0,1.0);
  Join(im4,js,ie,je, i, EE, 0.5,1.0,1.0);



  {Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, EE,0.5,1.0,1.0);}

  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)));
  Point(is,jm1,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hsheath*2));
  Point(is,jm2,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-((Lplate+Lwake/cos(delta))*sin(delta)+Rin*sin(pi/2-delta)+Hbdry));
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake,-(Lplate*sin(delta)+Rin*sin(pi/2-delta)+H));
  Join(is,js,is,jm1, j, EE,0.5,1.0,1.0);
  Join(is,jm1,is,jm2, j, GE,0.2,1.0,1.0);
  Join(is,jm2,is,je, j, GE,0.9,1.0,1.0);
  Join(is,js,im1,je, i, EE, 0.5,1.0,1.0);

  Join(im3,js,im4,je, i, GG,0.2,1,1);
  Join(im1,js,im2,je, i, GG,0.8,1,1);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
	Region(is+1,js,ie-1,js,BDRY_WALLTFIXEDCATALYTIC1,Twall,0.1e0,specO,specO2,gammaO,specN,specN2,gammaN);
    Plane("j",je,BDRY_INFLOWSUPERSONIC);
    Region(is,je,  im1-1,je, BDRY_OUTFLOWSUPERSONIC1);
    Region(im4+1,je,  ie,je,  BDRY_OUTFLOWSUPERSONIC1);
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    All(INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.2e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
if(iter==1,
Init(
  NavierStokesPlasma(
    Species("O2", "N2", "default");
    w_O2=0.2375;
    w_N2=0.7625;
    w_default=1e-30;
    Region(is,je,ie,je,INIT_TYPE5,Vx,0,Pinf,Tinf,w_O2,w_N2,w_default,Tvinf,Teinf);
  );
);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==30001,exit(EXIT_SUCCESS););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<1000*mf,
      CFLmax=0.25;
    ,{else}
      CFLmax=1.0;
    );
    if (iter>15000*mf,
      CFLmax=2.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  for(i,round(ie/2),ie,
    fprintf(postfilename,"%E %+E\n",_y(i,js),_Qheat(i,js, i,je, BDRY_WALLTFIXED1));
  );
);


==> CFDWARP/Pcomparison/sf1_05kPa.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=0.5E3; {Pa}
Minf=18;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=1.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    {if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );}
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Pcomparison/sf1_3kPa.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=3E3; {Pa}
Minf=18;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=1.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      CFLmax=10; {4}
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Pcomparison/sf1_50kPa.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=50E3; {Pa}
Minf=18;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=1.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Pcomparison/sf5_05kPa.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=0.5E3; {Pa}
Minf=18;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Pcomparison/sf5_3kPa.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=3E3; {Pa}
Minf=18;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Pcomparison/sf5_50kPa.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=50E3; {Pa}
Minf=18;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
if(iter==1,

Init(
  NavierStokesPlasma(
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    Region(is,je,ie,je,INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );

);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    {if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.25; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.25; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
		  Temax=20e3;
          chiemin=1e-13; 
          chiimin=1e-14;
        );
      );
    if (iter>10000,
      Model(
        NavierStokesPlasma(
          Temax=30e3;
          chiemin=1e-15; 
          chiimin=1e-16;
        );
      );
    );
    if (iter>20000,
      Model(
        NavierStokesPlasma(
          Temax=40e3;
          chiemin=1e-18; 
          chiimin=1e-20;
        );
      );
    );
    if (iter>30000,
      Model(
        NavierStokesPlasma(
          Temax=50e3;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/RAMCIIvalidation/61kmB.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21aug13a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Aug 13 2021 at 17:24:30
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}


{

REFS:

Akey, N. D., and Cross, A. E., "Radio Blackout Alleviation and Plasma Diagnostic Results from a 25,000 Foot per Second BluntBody Reentry," NASA TN D-5615, Feb. 1970.

Grantham, W. L., "Flight Results of 25,000 Foot per Second Reentry Experiment Using Microwave Reflectometers to Measure
Plasma Electron Density and Standoff Distance," NASA TN D-6062, Dec. 1970.

Jones, W. L., Jr., and Cross, A. E., "Electrostatic Probe Measurements of Plasma Parameters for Two Reentry Flight Experiments at 25,000 Feet per Second," NASA TN D-6617, Feb. 1972.

GV Candler, RW MacCormack, Computation of Weakly Ionized Hypersonic Flows in Thermochemical Nonequilibrium
J. THERMOPHYSICS VOL. 5, page 266, 1991.}





mf=2;


is=1;  
im1=round(15*mf/2);
im2=round(105*mf/2);
im3=round(145*mf/2); 
im4=round(235*mf/2); 
ie=round(250*mf/2); 

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);

js=1;
jm=round(100*mf/2);
je=round(180*mf/2);


Rin=0.1524;
Rout=0.4;
Rbow=Rin+0.035;
Rbowstag=Rin+0.01;
Routstag=0.3;
H=0.9;
Lplate=1.15;
delta=9/180*pi; {wedge angle}
phi=rad(0);
Lwake=0.2;
Hbdry=0.15; {height of boundary layer at the domain exit}
dxwall=10e-6/mf;

dywall=70e-6/mf;


dtheta=0.1/180*pi;





CASE=1;

if (CASE==1,
    Minf=23.9;
    Re=1.95e4/Rin;
    {altitude: 61 km}
);

if (CASE==2,
    Minf=25.9;
    Re=6.28e3/Rin;
    {altitude: 71 km}
);
   
if (CASE==3,
    Minf=28.3;
    Re=1.59e3/Rin;
    {altitude: 81 km}
);

T=7650^2/(1.4*286*Minf^2);
Tv=T;
Te=T;

{Note: alt{km}=2.34-7.09*ln(rho{kg/m3});}




Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  Join(im1,js,im2,je, i, EG,0.8,1,1);
  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);


);




Bdry(
  NavierStokes(
    {
    _________________________________________________________________________________________

    Boundary Condition Type           ID  Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC             0   Inflow, supersonic
    BDRY_INFLOWSUBSONIC1              7   Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1 g   Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1           1   Outflow, supersonic, 1o
    BDRY_OUTFLOWSUBSONIC1             4   Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1       f   Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                 e   Symmetrical, 2o
    BDRY_SYMMETRICAL1                 9   Symmetrical, 1o
    BDRY_WALLTFIXED1                  3   Wall, T specified, param Twall
    BDRY_WALLADIABATIC1               6   Wall, Adiabatic
    BDRY_SLIPWALL1                    c   Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                  2   Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }

    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  FavreReynoldsTv(
    {
    _________________________________________________________________________________________

    Boundary Condition Type           ID  Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC             0   Inflow, supersonic
    BDRY_INFLOWSUBSONIC1              7   Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1 g   Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1           1   Outflow, supersonic, 1o
    BDRY_OUTFLOWSUBSONIC1             4   Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1       f   Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                 e   Symmetrical, 2o
    BDRY_SYMMETRICAL1                 9   Symmetrical, 1o
    BDRY_WALLTFIXED1                  3   Wall, T specified, 1o, param Twall
    BDRY_WALLADIABATIC1               6   Wall, Adiabatic, 1o
    BDRY_SLIPWALL1                    c   Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                  2   Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  FavreReynoldsTv(
    TURBMODEL=TURBMODEL_KOMEGA2008;
    DILATDISSIP=DILATDISSIP_WILCOX;
    RAPCOMP=NO;
    TURBSOURCE=NO;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    TEMODEL=TEMODEL_TVEQUILIBRIUM;
    SET_CHARGED_DENSITIES_TO_ZERO_AT_WALL=TRUE;
    REACTING=YES;
    Prt=0.9e0;
    Sct=1.0e0;
    ADD_ETA_TO_ETAT_WITHIN_QK=NO;  {say NO for standard kinetic energy transport model}
    kdiv=1.0e-50;   {m2/s2}
    psidiv=0.1e-3;  {1/s}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=40.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;    {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    kmin=1.0e-10;   kmax=9.9e99;   {m2/s2}
    psimin=1e-10;   psimax=9.9e99; {1/s}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain}
    AXISYMMETRIC=YES;
  );
  NavierStokes(
    DIFFUSION=YES;
    REACTING=YES;
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=25.0e3;    {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;
    AXISYMMETRIC=YES;
  );
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    gamma=0.1e0;    {secondary emission coefficient}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_BOYD2007;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  FavreReynoldsTv(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     k, psi, Tv
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], k, psi, Tv
    _______________________________________________________________________________________

    (a) In the freestream set psi to 110*q_infty for the k-omega models.
    (b) In the freestream make sure that 1E-5*q_infty^2/ReL<k<0.1*q_infty^2/ReL.
    }
    Species("O2", "N2", "default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    k=1e-6;
    psi=1000;

    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default,k,psi,Tv);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default,k,psi,Tv);
    Region(is,js,  ie,je, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default,k,psi,Tv);
    }
  );
  NavierStokes(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns]
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns]
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns]
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns]
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns]
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns]
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    
    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default);

    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default);
    Region(is,js,  ie,je, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default);
    }
  );
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2","N2","default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default,Tv,Te);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  FavreReynoldsTv(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
  );
  NavierStokes(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
  );
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000,
      CFLmax=1.0;
    ,{else}
      CFLmax=4.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/RAMCIIvalidation/61kmDK.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21aug13a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Aug 13 2021 at 17:24:30
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}


{

REFS:

Akey, N. D., and Cross, A. E., "Radio Blackout Alleviation and Plasma Diagnostic Results from a 25,000 Foot per Second BluntBody Reentry," NASA TN D-5615, Feb. 1970.

Grantham, W. L., "Flight Results of 25,000 Foot per Second Reentry Experiment Using Microwave Reflectometers to Measure
Plasma Electron Density and Standoff Distance," NASA TN D-6062, Dec. 1970.

Jones, W. L., Jr., and Cross, A. E., "Electrostatic Probe Measurements of Plasma Parameters for Two Reentry Flight Experiments at 25,000 Feet per Second," NASA TN D-6617, Feb. 1972.

GV Candler, RW MacCormack, Computation of Weakly Ionized Hypersonic Flows in Thermochemical Nonequilibrium
J. THERMOPHYSICS VOL. 5, page 266, 1991.}





mf=2;


is=1;  
im1=round(15*mf/2);
im2=round(105*mf/2);
im3=round(145*mf/2); 
im4=round(235*mf/2); 
ie=round(250*mf/2); 

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);

js=1;
jm=round(100*mf/2);
je=round(180*mf/2);


Rin=0.1524;
Rout=0.4;
Rbow=Rin+0.035;
Rbowstag=Rin+0.01;
Routstag=0.3;
H=0.9;
Lplate=1.15;
delta=9/180*pi; {wedge angle}
phi=rad(0);
Lwake=0.2;
Hbdry=0.15; {height of boundary layer at the domain exit}
dxwall=10e-6/mf;

dywall=70e-6/mf;


dtheta=0.1/180*pi;





CASE=1;

if (CASE==1,
    Minf=23.9;
    Re=1.95e4/Rin;
    {altitude: 61 km}
);

if (CASE==2,
    Minf=25.9;
    Re=6.28e3/Rin;
    {altitude: 71 km}
);
   
if (CASE==3,
    Minf=28.3;
    Re=1.59e3/Rin;
    {altitude: 81 km}
);

T=7650^2/(1.4*286*Minf^2);
Tv=T;
Te=T;

{Note: alt{km}=2.34-7.09*ln(rho{kg/m3});}




Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  Join(im1,js,im2,je, i, EG,0.8,1,1);
  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);


);




Bdry(
  NavierStokes(
    {
    _________________________________________________________________________________________

    Boundary Condition Type           ID  Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC             0   Inflow, supersonic
    BDRY_INFLOWSUBSONIC1              7   Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1 g   Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1           1   Outflow, supersonic, 1o
    BDRY_OUTFLOWSUBSONIC1             4   Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1       f   Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                 e   Symmetrical, 2o
    BDRY_SYMMETRICAL1                 9   Symmetrical, 1o
    BDRY_WALLTFIXED1                  3   Wall, T specified, param Twall
    BDRY_WALLADIABATIC1               6   Wall, Adiabatic
    BDRY_SLIPWALL1                    c   Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                  2   Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }

    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  FavreReynoldsTv(
    {
    _________________________________________________________________________________________

    Boundary Condition Type           ID  Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC             0   Inflow, supersonic
    BDRY_INFLOWSUBSONIC1              7   Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1 g   Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1           1   Outflow, supersonic, 1o
    BDRY_OUTFLOWSUBSONIC1             4   Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1       f   Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                 e   Symmetrical, 2o
    BDRY_SYMMETRICAL1                 9   Symmetrical, 1o
    BDRY_WALLTFIXED1                  3   Wall, T specified, 1o, param Twall
    BDRY_WALLADIABATIC1               6   Wall, Adiabatic, 1o
    BDRY_SLIPWALL1                    c   Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                  2   Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  FavreReynoldsTv(
    TURBMODEL=TURBMODEL_KOMEGA2008;
    DILATDISSIP=DILATDISSIP_WILCOX;
    RAPCOMP=NO;
    TURBSOURCE=NO;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    TEMODEL=TEMODEL_TVEQUILIBRIUM;
    SET_CHARGED_DENSITIES_TO_ZERO_AT_WALL=TRUE;
    REACTING=YES;
    Prt=0.9e0;
    Sct=1.0e0;
    ADD_ETA_TO_ETAT_WITHIN_QK=NO;  {say NO for standard kinetic energy transport model}
    kdiv=1.0e-50;   {m2/s2}
    psidiv=0.1e-3;  {1/s}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=40.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;    {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    kmin=1.0e-10;   kmax=9.9e99;   {m2/s2}
    psimin=1e-10;   psimax=9.9e99; {1/s}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain}
    AXISYMMETRIC=YES;
  );
  NavierStokes(
    DIFFUSION=YES;
    REACTING=YES;
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=25.0e3;    {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;
    AXISYMMETRIC=YES;
  );
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    gamma=0.1e0;    {secondary emission coefficient}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  FavreReynoldsTv(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     k, psi, Tv
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], k, psi, Tv
    _______________________________________________________________________________________

    (a) In the freestream set psi to 110*q_infty for the k-omega models.
    (b) In the freestream make sure that 1E-5*q_infty^2/ReL<k<0.1*q_infty^2/ReL.
    }
    Species("O2", "N2", "default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    k=1e-6;
    psi=1000;

    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default,k,psi,Tv);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default,k,psi,Tv);
    Region(is,js,  ie,je, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default,k,psi,Tv);
    }
  );
  NavierStokes(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns]
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns]
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns]
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns]
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns]
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns]
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    
    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default);

    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default);
    Region(is,js,  ie,je, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default);
    }
  );
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2","N2","default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default,Tv,Te);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  FavreReynoldsTv(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
  );
  NavierStokes(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
  );
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000,
      CFLmax=1.0;
    ,{else}
      CFLmax=4.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/RAMCIIvalidation/61kmPDK.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21aug13a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Aug 13 2021 at 17:24:30
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}


{

REFS:

Akey, N. D., and Cross, A. E., "Radio Blackout Alleviation and Plasma Diagnostic Results from a 25,000 Foot per Second BluntBody Reentry," NASA TN D-5615, Feb. 1970.

Grantham, W. L., "Flight Results of 25,000 Foot per Second Reentry Experiment Using Microwave Reflectometers to Measure
Plasma Electron Density and Standoff Distance," NASA TN D-6062, Dec. 1970.

Jones, W. L., Jr., and Cross, A. E., "Electrostatic Probe Measurements of Plasma Parameters for Two Reentry Flight Experiments at 25,000 Feet per Second," NASA TN D-6617, Feb. 1972.

GV Candler, RW MacCormack, Computation of Weakly Ionized Hypersonic Flows in Thermochemical Nonequilibrium
J. THERMOPHYSICS VOL. 5, page 266, 1991.}





mf=2;


is=1;  
im1=round(15*mf/2);
im2=round(105*mf/2);
im3=round(145*mf/2); 
im4=round(235*mf/2); 
ie=round(250*mf/2); 

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);

js=1;
jm=round(100*mf/2);
je=round(180*mf/2);


Rin=0.1524;
Rout=0.4;
Rbow=Rin+0.035;
Rbowstag=Rin+0.01;
Routstag=0.3;
H=0.9;
Lplate=1.15;
delta=9/180*pi; {wedge angle}
phi=rad(0);
Lwake=0.2;
Hbdry=0.15; {height of boundary layer at the domain exit}
dxwall=10e-6/mf;

dywall=70e-6/mf;


dtheta=0.1/180*pi;





CASE=1;

if (CASE==1,
    Minf=23.9;
    Re=1.95e4/Rin;
    {altitude: 61 km}
);

if (CASE==2,
    Minf=25.9;
    Re=6.28e3/Rin;
    {altitude: 71 km}
);
   
if (CASE==3,
    Minf=28.3;
    Re=1.59e3/Rin;
    {altitude: 81 km}
);

T=7650^2/(1.4*286*Minf^2);
Tv=T;
Te=T;

{Note: alt{km}=2.34-7.09*ln(rho{kg/m3});}




Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  Join(im1,js,im2,je, i, EG,0.8,1,1);
  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);


);




Bdry(
  NavierStokes(
    {
    _________________________________________________________________________________________

    Boundary Condition Type           ID  Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC             0   Inflow, supersonic
    BDRY_INFLOWSUBSONIC1              7   Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1 g   Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1           1   Outflow, supersonic, 1o
    BDRY_OUTFLOWSUBSONIC1             4   Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1       f   Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                 e   Symmetrical, 2o
    BDRY_SYMMETRICAL1                 9   Symmetrical, 1o
    BDRY_WALLTFIXED1                  3   Wall, T specified, param Twall
    BDRY_WALLADIABATIC1               6   Wall, Adiabatic
    BDRY_SLIPWALL1                    c   Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                  2   Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }

    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  FavreReynoldsTv(
    {
    _________________________________________________________________________________________

    Boundary Condition Type           ID  Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC             0   Inflow, supersonic
    BDRY_INFLOWSUBSONIC1              7   Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1 g   Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1           1   Outflow, supersonic, 1o
    BDRY_OUTFLOWSUBSONIC1             4   Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1       f   Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                 e   Symmetrical, 2o
    BDRY_SYMMETRICAL1                 9   Symmetrical, 1o
    BDRY_WALLTFIXED1                  3   Wall, T specified, 1o, param Twall
    BDRY_WALLADIABATIC1               6   Wall, Adiabatic, 1o
    BDRY_SLIPWALL1                    c   Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                  2   Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  FavreReynoldsTv(
    TURBMODEL=TURBMODEL_KOMEGA2008;
    DILATDISSIP=DILATDISSIP_WILCOX;
    RAPCOMP=NO;
    TURBSOURCE=NO;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    TEMODEL=TEMODEL_TVEQUILIBRIUM;
    SET_CHARGED_DENSITIES_TO_ZERO_AT_WALL=TRUE;
    REACTING=YES;
    Prt=0.9e0;
    Sct=1.0e0;
    ADD_ETA_TO_ETAT_WITHIN_QK=NO;  {say NO for standard kinetic energy transport model}
    kdiv=1.0e-50;   {m2/s2}
    psidiv=0.1e-3;  {1/s}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=40.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;    {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    kmin=1.0e-10;   kmax=9.9e99;   {m2/s2}
    psimin=1e-10;   psimax=9.9e99; {1/s}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain}
    AXISYMMETRIC=YES;
  );
  NavierStokes(
    DIFFUSION=YES;
    REACTING=YES;
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=25.0e3;    {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;
    AXISYMMETRIC=YES;
  );
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    gamma=0.1e0;    {secondary emission coefficient}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTDUNN2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  FavreReynoldsTv(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     k, psi, Tv
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], k, psi, Tv
    _______________________________________________________________________________________

    (a) In the freestream set psi to 110*q_infty for the k-omega models.
    (b) In the freestream make sure that 1E-5*q_infty^2/ReL<k<0.1*q_infty^2/ReL.
    }
    Species("O2", "N2", "default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    k=1e-6;
    psi=1000;

    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default,k,psi,Tv);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default,k,psi,Tv);
    Region(is,js,  ie,je, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default,k,psi,Tv);
    }
  );
  NavierStokes(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns]
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns]
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns]
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns]
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns]
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns]
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    
    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default);

    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default);
    Region(is,js,  ie,je, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default);
    }
  );
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2","N2","default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default,Tv,Te);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  FavreReynoldsTv(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
  );
  NavierStokes(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
  );
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000,
      CFLmax=1.0;
    ,{else}
      CFLmax=4.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/RAMCIIvalidation/61kmPP.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21aug13a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Aug 13 2021 at 17:24:30
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}


{

REFS:

Akey, N. D., and Cross, A. E., "Radio Blackout Alleviation and Plasma Diagnostic Results from a 25,000 Foot per Second BluntBody Reentry," NASA TN D-5615, Feb. 1970.

Grantham, W. L., "Flight Results of 25,000 Foot per Second Reentry Experiment Using Microwave Reflectometers to Measure
Plasma Electron Density and Standoff Distance," NASA TN D-6062, Dec. 1970.

Jones, W. L., Jr., and Cross, A. E., "Electrostatic Probe Measurements of Plasma Parameters for Two Reentry Flight Experiments at 25,000 Feet per Second," NASA TN D-6617, Feb. 1972.

GV Candler, RW MacCormack, Computation of Weakly Ionized Hypersonic Flows in Thermochemical Nonequilibrium
J. THERMOPHYSICS VOL. 5, page 266, 1991.}





mf=2;


is=1;  
im1=round(15*mf/2);
im2=round(105*mf/2);
im3=round(145*mf/2); 
im4=round(235*mf/2); 
ie=round(250*mf/2); 

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);

js=1;
jm=round(100*mf/2);
je=round(180*mf/2);


Rin=0.1524;
Rout=0.4;
Rbow=Rin+0.035;
Rbowstag=Rin+0.01;
Routstag=0.3;
H=0.9;
Lplate=1.15;
delta=9/180*pi; {wedge angle}
phi=rad(0);
Lwake=0.2;
Hbdry=0.15; {height of boundary layer at the domain exit}
dxwall=10e-6/mf;

dywall=70e-6/mf;


dtheta=0.1/180*pi;





CASE=1;

if (CASE==1,
    Minf=23.9;
    Re=1.95e4/Rin;
    {altitude: 61 km}
);

if (CASE==2,
    Minf=25.9;
    Re=6.28e3/Rin;
    {altitude: 71 km}
);
   
if (CASE==3,
    Minf=28.3;
    Re=1.59e3/Rin;
    {altitude: 81 km}
);

T=7650^2/(1.4*286*Minf^2);
Tv=T;
Te=T;

{Note: alt{km}=2.34-7.09*ln(rho{kg/m3});}




Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  Join(im1,js,im2,je, i, EG,0.8,1,1);
  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);


);




Bdry(
  NavierStokes(
    {
    _________________________________________________________________________________________

    Boundary Condition Type           ID  Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC             0   Inflow, supersonic
    BDRY_INFLOWSUBSONIC1              7   Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1 g   Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1           1   Outflow, supersonic, 1o
    BDRY_OUTFLOWSUBSONIC1             4   Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1       f   Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                 e   Symmetrical, 2o
    BDRY_SYMMETRICAL1                 9   Symmetrical, 1o
    BDRY_WALLTFIXED1                  3   Wall, T specified, param Twall
    BDRY_WALLADIABATIC1               6   Wall, Adiabatic
    BDRY_SLIPWALL1                    c   Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                  2   Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }

    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  FavreReynoldsTv(
    {
    _________________________________________________________________________________________

    Boundary Condition Type           ID  Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC             0   Inflow, supersonic
    BDRY_INFLOWSUBSONIC1              7   Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1 g   Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1           1   Outflow, supersonic, 1o
    BDRY_OUTFLOWSUBSONIC1             4   Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1       f   Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                 e   Symmetrical, 2o
    BDRY_SYMMETRICAL1                 9   Symmetrical, 1o
    BDRY_WALLTFIXED1                  3   Wall, T specified, 1o, param Twall
    BDRY_WALLADIABATIC1               6   Wall, Adiabatic, 1o
    BDRY_SLIPWALL1                    c   Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                  2   Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  FavreReynoldsTv(
    TURBMODEL=TURBMODEL_KOMEGA2008;
    DILATDISSIP=DILATDISSIP_WILCOX;
    RAPCOMP=NO;
    TURBSOURCE=NO;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    TEMODEL=TEMODEL_TVEQUILIBRIUM;
    SET_CHARGED_DENSITIES_TO_ZERO_AT_WALL=TRUE;
    REACTING=YES;
    Prt=0.9e0;
    Sct=1.0e0;
    ADD_ETA_TO_ETAT_WITHIN_QK=NO;  {say NO for standard kinetic energy transport model}
    kdiv=1.0e-50;   {m2/s2}
    psidiv=0.1e-3;  {1/s}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=40.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;    {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    kmin=1.0e-10;   kmax=9.9e99;   {m2/s2}
    psimin=1e-10;   psimax=9.9e99; {1/s}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain}
    AXISYMMETRIC=YES;
  );
  NavierStokes(
    DIFFUSION=YES;
    REACTING=YES;
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=25.0e3;    {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;
    AXISYMMETRIC=YES;
  );
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    gamma=0.1e0;    {secondary emission coefficient}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  FavreReynoldsTv(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     k, psi, Tv
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], k, psi, Tv
    _______________________________________________________________________________________

    (a) In the freestream set psi to 110*q_infty for the k-omega models.
    (b) In the freestream make sure that 1E-5*q_infty^2/ReL<k<0.1*q_infty^2/ReL.
    }
    Species("O2", "N2", "default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    k=1e-6;
    psi=1000;

    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default,k,psi,Tv);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default,k,psi,Tv);
    Region(is,js,  ie,je, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default,k,psi,Tv);
    }
  );
  NavierStokes(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns]
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns]
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns]
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns]
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns]
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns]
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    
    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default);

    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default);
    Region(is,js,  ie,je, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default);
    }
  );
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2","N2","default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default,Tv,Te);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  FavreReynoldsTv(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
  );
  NavierStokes(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
  );
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000,
      CFLmax=1.0;
    ,{else}
      CFLmax=4.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/RAMCIIvalidation/71kmB.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21aug13a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Aug 13 2021 at 17:24:30
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}


{

REFS:

Akey, N. D., and Cross, A. E., "Radio Blackout Alleviation and Plasma Diagnostic Results from a 25,000 Foot per Second BluntBody Reentry," NASA TN D-5615, Feb. 1970.

Grantham, W. L., "Flight Results of 25,000 Foot per Second Reentry Experiment Using Microwave Reflectometers to Measure
Plasma Electron Density and Standoff Distance," NASA TN D-6062, Dec. 1970.

Jones, W. L., Jr., and Cross, A. E., "Electrostatic Probe Measurements of Plasma Parameters for Two Reentry Flight Experiments at 25,000 Feet per Second," NASA TN D-6617, Feb. 1972.

GV Candler, RW MacCormack, Computation of Weakly Ionized Hypersonic Flows in Thermochemical Nonequilibrium
J. THERMOPHYSICS VOL. 5, page 266, 1991.}





mf=2;


is=1;  
im1=round(15*mf/2);
im2=round(105*mf/2);
im3=round(145*mf/2); 
im4=round(235*mf/2); 
ie=round(250*mf/2); 

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);

js=1;
jm=round(100*mf/2);
je=round(180*mf/2);


Rin=0.1524;
Rout=0.4;
Rbow=Rin+0.035;
Rbowstag=Rin+0.01;
Routstag=0.3;
H=0.9;
Lplate=1.15;
delta=9/180*pi; {wedge angle}
phi=rad(0);
Lwake=0.2;
Hbdry=0.15; {height of boundary layer at the domain exit}
dxwall=10e-6/mf;

dywall=70e-6/mf;


dtheta=0.1/180*pi;





CASE=2;

if (CASE==1,
    Minf=23.9;
    Re=1.95e4/Rin;
    {altitude: 61 km}
);

if (CASE==2,
    Minf=25.9;
    Re=6.28e3/Rin;
    {altitude: 71 km}
);
   
if (CASE==3,
    Minf=28.3;
    Re=1.59e3/Rin;
    {altitude: 81 km}
);

T=7650^2/(1.4*286*Minf^2);
Tv=T;
Te=T;

{Note: alt{km}=2.34-7.09*ln(rho{kg/m3});}




Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  Join(im1,js,im2,je, i, EG,0.8,1,1);
  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);


);




Bdry(
  NavierStokes(
    {
    _________________________________________________________________________________________

    Boundary Condition Type           ID  Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC             0   Inflow, supersonic
    BDRY_INFLOWSUBSONIC1              7   Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1 g   Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1           1   Outflow, supersonic, 1o
    BDRY_OUTFLOWSUBSONIC1             4   Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1       f   Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                 e   Symmetrical, 2o
    BDRY_SYMMETRICAL1                 9   Symmetrical, 1o
    BDRY_WALLTFIXED1                  3   Wall, T specified, param Twall
    BDRY_WALLADIABATIC1               6   Wall, Adiabatic
    BDRY_SLIPWALL1                    c   Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                  2   Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }

    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  FavreReynoldsTv(
    {
    _________________________________________________________________________________________

    Boundary Condition Type           ID  Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC             0   Inflow, supersonic
    BDRY_INFLOWSUBSONIC1              7   Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1 g   Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1           1   Outflow, supersonic, 1o
    BDRY_OUTFLOWSUBSONIC1             4   Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1       f   Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                 e   Symmetrical, 2o
    BDRY_SYMMETRICAL1                 9   Symmetrical, 1o
    BDRY_WALLTFIXED1                  3   Wall, T specified, 1o, param Twall
    BDRY_WALLADIABATIC1               6   Wall, Adiabatic, 1o
    BDRY_SLIPWALL1                    c   Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                  2   Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  FavreReynoldsTv(
    TURBMODEL=TURBMODEL_KOMEGA2008;
    DILATDISSIP=DILATDISSIP_WILCOX;
    RAPCOMP=NO;
    TURBSOURCE=NO;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    TEMODEL=TEMODEL_TVEQUILIBRIUM;
    SET_CHARGED_DENSITIES_TO_ZERO_AT_WALL=TRUE;
    REACTING=YES;
    Prt=0.9e0;
    Sct=1.0e0;
    ADD_ETA_TO_ETAT_WITHIN_QK=NO;  {say NO for standard kinetic energy transport model}
    kdiv=1.0e-50;   {m2/s2}
    psidiv=0.1e-3;  {1/s}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=40.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;    {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    kmin=1.0e-10;   kmax=9.9e99;   {m2/s2}
    psimin=1e-10;   psimax=9.9e99; {1/s}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain}
    AXISYMMETRIC=YES;
  );
  NavierStokes(
    DIFFUSION=YES;
    REACTING=YES;
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=25.0e3;    {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;
    AXISYMMETRIC=YES;
  );
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    gamma=0.1e0;    {secondary emission coefficient}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_BOYD2007;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  FavreReynoldsTv(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     k, psi, Tv
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], k, psi, Tv
    _______________________________________________________________________________________

    (a) In the freestream set psi to 110*q_infty for the k-omega models.
    (b) In the freestream make sure that 1E-5*q_infty^2/ReL<k<0.1*q_infty^2/ReL.
    }
    Species("O2", "N2", "default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    k=1e-6;
    psi=1000;

    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default,k,psi,Tv);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default,k,psi,Tv);
    Region(is,js,  ie,je, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default,k,psi,Tv);
    }
  );
  NavierStokes(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns]
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns]
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns]
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns]
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns]
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns]
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    
    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default);

    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default);
    Region(is,js,  ie,je, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default);
    }
  );
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2","N2","default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default,Tv,Te);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  FavreReynoldsTv(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
  );
  NavierStokes(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
  );
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000,
      CFLmax=1.0;
    ,{else}
      CFLmax=4.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/RAMCIIvalidation/71kmDK.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21aug13a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Aug 13 2021 at 17:24:30
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}


{

REFS:

Akey, N. D., and Cross, A. E., "Radio Blackout Alleviation and Plasma Diagnostic Results from a 25,000 Foot per Second BluntBody Reentry," NASA TN D-5615, Feb. 1970.

Grantham, W. L., "Flight Results of 25,000 Foot per Second Reentry Experiment Using Microwave Reflectometers to Measure
Plasma Electron Density and Standoff Distance," NASA TN D-6062, Dec. 1970.

Jones, W. L., Jr., and Cross, A. E., "Electrostatic Probe Measurements of Plasma Parameters for Two Reentry Flight Experiments at 25,000 Feet per Second," NASA TN D-6617, Feb. 1972.

GV Candler, RW MacCormack, Computation of Weakly Ionized Hypersonic Flows in Thermochemical Nonequilibrium
J. THERMOPHYSICS VOL. 5, page 266, 1991.}





mf=2;


is=1;  
im1=round(15*mf/2);
im2=round(105*mf/2);
im3=round(145*mf/2); 
im4=round(235*mf/2); 
ie=round(250*mf/2); 

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);

js=1;
jm=round(100*mf/2);
je=round(180*mf/2);


Rin=0.1524;
Rout=0.4;
Rbow=Rin+0.035;
Rbowstag=Rin+0.01;
Routstag=0.3;
H=0.9;
Lplate=1.15;
delta=9/180*pi; {wedge angle}
phi=rad(0);
Lwake=0.2;
Hbdry=0.15; {height of boundary layer at the domain exit}
dxwall=10e-6/mf;

dywall=70e-6/mf;


dtheta=0.1/180*pi;





CASE=2;

if (CASE==1,
    Minf=23.9;
    Re=1.95e4/Rin;
    {altitude: 61 km}
);

if (CASE==2,
    Minf=25.9;
    Re=6.28e3/Rin;
    {altitude: 71 km}
);
   
if (CASE==3,
    Minf=28.3;
    Re=1.59e3/Rin;
    {altitude: 81 km}
);

T=7650^2/(1.4*286*Minf^2);
Tv=T;
Te=T;

{Note: alt{km}=2.34-7.09*ln(rho{kg/m3});}




Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  Join(im1,js,im2,je, i, EG,0.8,1,1);
  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);


);




Bdry(
  NavierStokes(
    {
    _________________________________________________________________________________________

    Boundary Condition Type           ID  Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC             0   Inflow, supersonic
    BDRY_INFLOWSUBSONIC1              7   Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1 g   Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1           1   Outflow, supersonic, 1o
    BDRY_OUTFLOWSUBSONIC1             4   Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1       f   Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                 e   Symmetrical, 2o
    BDRY_SYMMETRICAL1                 9   Symmetrical, 1o
    BDRY_WALLTFIXED1                  3   Wall, T specified, param Twall
    BDRY_WALLADIABATIC1               6   Wall, Adiabatic
    BDRY_SLIPWALL1                    c   Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                  2   Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }

    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  FavreReynoldsTv(
    {
    _________________________________________________________________________________________

    Boundary Condition Type           ID  Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC             0   Inflow, supersonic
    BDRY_INFLOWSUBSONIC1              7   Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1 g   Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1           1   Outflow, supersonic, 1o
    BDRY_OUTFLOWSUBSONIC1             4   Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1       f   Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                 e   Symmetrical, 2o
    BDRY_SYMMETRICAL1                 9   Symmetrical, 1o
    BDRY_WALLTFIXED1                  3   Wall, T specified, 1o, param Twall
    BDRY_WALLADIABATIC1               6   Wall, Adiabatic, 1o
    BDRY_SLIPWALL1                    c   Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                  2   Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  FavreReynoldsTv(
    TURBMODEL=TURBMODEL_KOMEGA2008;
    DILATDISSIP=DILATDISSIP_WILCOX;
    RAPCOMP=NO;
    TURBSOURCE=NO;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    TEMODEL=TEMODEL_TVEQUILIBRIUM;
    SET_CHARGED_DENSITIES_TO_ZERO_AT_WALL=TRUE;
    REACTING=YES;
    Prt=0.9e0;
    Sct=1.0e0;
    ADD_ETA_TO_ETAT_WITHIN_QK=NO;  {say NO for standard kinetic energy transport model}
    kdiv=1.0e-50;   {m2/s2}
    psidiv=0.1e-3;  {1/s}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=40.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;    {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    kmin=1.0e-10;   kmax=9.9e99;   {m2/s2}
    psimin=1e-10;   psimax=9.9e99; {1/s}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain}
    AXISYMMETRIC=YES;
  );
  NavierStokes(
    DIFFUSION=YES;
    REACTING=YES;
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=25.0e3;    {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;
    AXISYMMETRIC=YES;
  );
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    gamma=0.1e0;    {secondary emission coefficient}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_DUNNKANG1973;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  FavreReynoldsTv(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     k, psi, Tv
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], k, psi, Tv
    _______________________________________________________________________________________

    (a) In the freestream set psi to 110*q_infty for the k-omega models.
    (b) In the freestream make sure that 1E-5*q_infty^2/ReL<k<0.1*q_infty^2/ReL.
    }
    Species("O2", "N2", "default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    k=1e-6;
    psi=1000;

    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default,k,psi,Tv);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default,k,psi,Tv);
    Region(is,js,  ie,je, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default,k,psi,Tv);
    }
  );
  NavierStokes(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns]
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns]
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns]
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns]
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns]
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns]
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    
    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default);

    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default);
    Region(is,js,  ie,je, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default);
    }
  );
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2","N2","default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default,Tv,Te);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  FavreReynoldsTv(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
  );
  NavierStokes(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
  );
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000,
      CFLmax=1.0;
    ,{else}
      CFLmax=4.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/RAMCIIvalidation/71kmPDK.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21aug13a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Aug 13 2021 at 17:24:30
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}


{

REFS:

Akey, N. D., and Cross, A. E., "Radio Blackout Alleviation and Plasma Diagnostic Results from a 25,000 Foot per Second BluntBody Reentry," NASA TN D-5615, Feb. 1970.

Grantham, W. L., "Flight Results of 25,000 Foot per Second Reentry Experiment Using Microwave Reflectometers to Measure
Plasma Electron Density and Standoff Distance," NASA TN D-6062, Dec. 1970.

Jones, W. L., Jr., and Cross, A. E., "Electrostatic Probe Measurements of Plasma Parameters for Two Reentry Flight Experiments at 25,000 Feet per Second," NASA TN D-6617, Feb. 1972.

GV Candler, RW MacCormack, Computation of Weakly Ionized Hypersonic Flows in Thermochemical Nonequilibrium
J. THERMOPHYSICS VOL. 5, page 266, 1991.}





mf=2;


is=1;  
im1=round(15*mf/2);
im2=round(105*mf/2);
im3=round(145*mf/2); 
im4=round(235*mf/2); 
ie=round(250*mf/2); 

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);

js=1;
jm=round(100*mf/2);
je=round(180*mf/2);


Rin=0.1524;
Rout=0.4;
Rbow=Rin+0.035;
Rbowstag=Rin+0.01;
Routstag=0.3;
H=0.9;
Lplate=1.15;
delta=9/180*pi; {wedge angle}
phi=rad(0);
Lwake=0.2;
Hbdry=0.15; {height of boundary layer at the domain exit}
dxwall=10e-6/mf;

dywall=70e-6/mf;


dtheta=0.1/180*pi;





CASE=2;

if (CASE==1,
    Minf=23.9;
    Re=1.95e4/Rin;
    {altitude: 61 km}
);

if (CASE==2,
    Minf=25.9;
    Re=6.28e3/Rin;
    {altitude: 71 km}
);
   
if (CASE==3,
    Minf=28.3;
    Re=1.59e3/Rin;
    {altitude: 81 km}
);

T=7650^2/(1.4*286*Minf^2);
Tv=T;
Te=T;

{Note: alt{km}=2.34-7.09*ln(rho{kg/m3});}




Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  Join(im1,js,im2,je, i, EG,0.8,1,1);
  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);


);




Bdry(
  NavierStokes(
    {
    _________________________________________________________________________________________

    Boundary Condition Type           ID  Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC             0   Inflow, supersonic
    BDRY_INFLOWSUBSONIC1              7   Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1 g   Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1           1   Outflow, supersonic, 1o
    BDRY_OUTFLOWSUBSONIC1             4   Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1       f   Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                 e   Symmetrical, 2o
    BDRY_SYMMETRICAL1                 9   Symmetrical, 1o
    BDRY_WALLTFIXED1                  3   Wall, T specified, param Twall
    BDRY_WALLADIABATIC1               6   Wall, Adiabatic
    BDRY_SLIPWALL1                    c   Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                  2   Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }

    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  FavreReynoldsTv(
    {
    _________________________________________________________________________________________

    Boundary Condition Type           ID  Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC             0   Inflow, supersonic
    BDRY_INFLOWSUBSONIC1              7   Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1 g   Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1           1   Outflow, supersonic, 1o
    BDRY_OUTFLOWSUBSONIC1             4   Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1       f   Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                 e   Symmetrical, 2o
    BDRY_SYMMETRICAL1                 9   Symmetrical, 1o
    BDRY_WALLTFIXED1                  3   Wall, T specified, 1o, param Twall
    BDRY_WALLADIABATIC1               6   Wall, Adiabatic, 1o
    BDRY_SLIPWALL1                    c   Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                  2   Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  FavreReynoldsTv(
    TURBMODEL=TURBMODEL_KOMEGA2008;
    DILATDISSIP=DILATDISSIP_WILCOX;
    RAPCOMP=NO;
    TURBSOURCE=NO;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    TEMODEL=TEMODEL_TVEQUILIBRIUM;
    SET_CHARGED_DENSITIES_TO_ZERO_AT_WALL=TRUE;
    REACTING=YES;
    Prt=0.9e0;
    Sct=1.0e0;
    ADD_ETA_TO_ETAT_WITHIN_QK=NO;  {say NO for standard kinetic energy transport model}
    kdiv=1.0e-50;   {m2/s2}
    psidiv=0.1e-3;  {1/s}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=40.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;    {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    kmin=1.0e-10;   kmax=9.9e99;   {m2/s2}
    psimin=1e-10;   psimax=9.9e99; {1/s}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain}
    AXISYMMETRIC=YES;
  );
  NavierStokes(
    DIFFUSION=YES;
    REACTING=YES;
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=25.0e3;    {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;
    AXISYMMETRIC=YES;
  );
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    gamma=0.1e0;    {secondary emission coefficient}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTDUNN2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  FavreReynoldsTv(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     k, psi, Tv
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], k, psi, Tv
    _______________________________________________________________________________________

    (a) In the freestream set psi to 110*q_infty for the k-omega models.
    (b) In the freestream make sure that 1E-5*q_infty^2/ReL<k<0.1*q_infty^2/ReL.
    }
    Species("O2", "N2", "default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    k=1e-6;
    psi=1000;

    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default,k,psi,Tv);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default,k,psi,Tv);
    Region(is,js,  ie,je, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default,k,psi,Tv);
    }
  );
  NavierStokes(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns]
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns]
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns]
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns]
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns]
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns]
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    
    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default);

    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default);
    Region(is,js,  ie,je, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default);
    }
  );
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2","N2","default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default,Tv,Te);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  FavreReynoldsTv(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
  );
  NavierStokes(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
  );
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000,
      CFLmax=1.0;
    ,{else}
      CFLmax=4.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/RAMCIIvalidation/71kmPP.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21aug13a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Aug 13 2021 at 17:24:30
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}


{

REFS:

Akey, N. D., and Cross, A. E., "Radio Blackout Alleviation and Plasma Diagnostic Results from a 25,000 Foot per Second BluntBody Reentry," NASA TN D-5615, Feb. 1970.

Grantham, W. L., "Flight Results of 25,000 Foot per Second Reentry Experiment Using Microwave Reflectometers to Measure
Plasma Electron Density and Standoff Distance," NASA TN D-6062, Dec. 1970.

Jones, W. L., Jr., and Cross, A. E., "Electrostatic Probe Measurements of Plasma Parameters for Two Reentry Flight Experiments at 25,000 Feet per Second," NASA TN D-6617, Feb. 1972.

GV Candler, RW MacCormack, Computation of Weakly Ionized Hypersonic Flows in Thermochemical Nonequilibrium
J. THERMOPHYSICS VOL. 5, page 266, 1991.}





mf=2;


is=1;  
im1=round(15*mf/2);
im2=round(105*mf/2);
im3=round(145*mf/2); 
im4=round(235*mf/2); 
ie=round(250*mf/2); 

{make sure no grid line falls on the axis of symmetry}
if (mod(im3-im2,2)==0,
 im3=im3+1;
);

js=1;
jm=round(100*mf/2);
je=round(180*mf/2);


Rin=0.1524;
Rout=0.4;
Rbow=Rin+0.035;
Rbowstag=Rin+0.01;
Routstag=0.3;
H=0.9;
Lplate=1.15;
delta=9/180*pi; {wedge angle}
phi=rad(0);
Lwake=0.2;
Hbdry=0.15; {height of boundary layer at the domain exit}
dxwall=10e-6/mf;

dywall=70e-6/mf;


dtheta=0.1/180*pi;





CASE=2;

if (CASE==1,
    Minf=23.9;
    Re=1.95e4/Rin;
    {altitude: 61 km}
);

if (CASE==2,
    Minf=25.9;
    Re=6.28e3/Rin;
    {altitude: 71 km}
);
   
if (CASE==3,
    Minf=28.3;
    Re=1.59e3/Rin;
    {altitude: 81 km}
);

T=7650^2/(1.4*286*Minf^2);
Tv=T;
Te=T;

{Note: alt{km}=2.34-7.09*ln(rho{kg/m3});}




Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  Join(im1,js,im2,je, i, EG,0.8,1,1);
  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);


);




Bdry(
  NavierStokes(
    {
    _________________________________________________________________________________________

    Boundary Condition Type           ID  Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC             0   Inflow, supersonic
    BDRY_INFLOWSUBSONIC1              7   Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1 g   Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1           1   Outflow, supersonic, 1o
    BDRY_OUTFLOWSUBSONIC1             4   Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1       f   Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                 e   Symmetrical, 2o
    BDRY_SYMMETRICAL1                 9   Symmetrical, 1o
    BDRY_WALLTFIXED1                  3   Wall, T specified, param Twall
    BDRY_WALLADIABATIC1               6   Wall, Adiabatic
    BDRY_SLIPWALL1                    c   Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                  2   Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }

    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  FavreReynoldsTv(
    {
    _________________________________________________________________________________________

    Boundary Condition Type           ID  Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC             0   Inflow, supersonic
    BDRY_INFLOWSUBSONIC1              7   Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1 g   Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1           1   Outflow, supersonic, 1o
    BDRY_OUTFLOWSUBSONIC1             4   Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1       f   Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                 e   Symmetrical, 2o
    BDRY_SYMMETRICAL1                 9   Symmetrical, 1o
    BDRY_WALLTFIXED1                  3   Wall, T specified, 1o, param Twall
    BDRY_WALLADIABATIC1               6   Wall, Adiabatic, 1o
    BDRY_SLIPWALL1                    c   Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                  2   Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified, param Twall
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1);
    Plane("i",is,BDRY_OUTFLOWSUPERSONIC1);
    Plane("i",ie,BDRY_OUTFLOWSUPERSONIC1);
    Twall=1000.0; {K}
    Plane("j",js,BDRY_WALLTFIXED1,Twall);
    Plane("j",je,BDRY_INFLOWSUPERSONIC,Twall);
    Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {
    Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );

);
 
 
Model(
  FavreReynoldsTv(
    TURBMODEL=TURBMODEL_KOMEGA2008;
    DILATDISSIP=DILATDISSIP_WILCOX;
    RAPCOMP=NO;
    TURBSOURCE=NO;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    TEMODEL=TEMODEL_TVEQUILIBRIUM;
    SET_CHARGED_DENSITIES_TO_ZERO_AT_WALL=TRUE;
    REACTING=YES;
    Prt=0.9e0;
    Sct=1.0e0;
    ADD_ETA_TO_ETAT_WITHIN_QK=NO;  {say NO for standard kinetic energy transport model}
    kdiv=1.0e-50;   {m2/s2}
    psidiv=0.1e-3;  {1/s}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=40.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;    {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    kmin=1.0e-10;   kmax=9.9e99;   {m2/s2}
    psimin=1e-10;   psimax=9.9e99; {1/s}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain}
    AXISYMMETRIC=YES;
  );
  NavierStokes(
    DIFFUSION=YES;
    REACTING=YES;
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=25.0e3;    {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;
    AXISYMMETRIC=YES;
  );
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-10; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=35.0e3;    {K}
    Tvmin=Tmin;     Tvmax=Tmax;  {K}
    Temin=240;     Temax=60.0e3;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;  chiimax=1.0;    {min and max ion molar fraction}
    chiemin=1e-12;  chiemax=1.0;    {min and max electron molar fraction}
    Nminbdry=1e8;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    gamma=0.1e0;    {secondary emission coefficient}
    AXISYMMETRIC=YES;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=300.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible but at least as high as 300 K}
    Jmax=200000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=YES;
  );
);


Init(
  FavreReynoldsTv(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     k, psi, Tv
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     k, psi, Tv
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], k, psi, Tv
    _______________________________________________________________________________________

    (a) In the freestream set psi to 110*q_infty for the k-omega models.
    (b) In the freestream make sure that 1E-5*q_infty^2/ReL<k<0.1*q_infty^2/ReL.
    }
    Species("O2", "N2", "default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    k=1e-6;
    psi=1000;

    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default,k,psi,Tv);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default,k,psi,Tv);
    Region(is,js,  ie,je, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default,k,psi,Tv);
    }
  );
  NavierStokes(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns]
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns]
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns]
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns]
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns]
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns]
    _______________________________________________________________________________________

    }
    Species("O2", "N2", "default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    
    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default);

    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default);
    Region(is,js,  ie,je, INIT_TYPE2,Mx,My,P,T,w_O2,w_N2,w_default);
    }
  );
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    Species("O2","N2","default");
    w_O2=0.235;
    w_N2=0.765;
    w_default=1e-30;
    All(INIT_TYPE3,Minf,0,Re,T,w_O2,w_N2,w_default,Tv,Te);
    {
    Bdry(BDRY_WALLTFIXED1, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    Region(is,js,  ie,je, INIT_TYPE6,Vx,Vy,P,T,chi_O2,chi_N2,chi_eminus,chi_default,Tv,Te);
    }
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    All(INITEMF_TYPE1,phi);
    {
    Bdry(BDRYEMF_ELECTRODE, INITEMF_TYPE1,phi);
    Region(is,js,  ie,je,INITEMF_TYPE1,phi);
    }
  );
);


Disc(
  FavreReynoldsTv(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
  );
  NavierStokes(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
  );
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.01;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  FavreReynoldsTv(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=0.1;    {reference density in kg/m3}
    Tref=300.0;    {reference temperature in K}
    Tvref=5000.0;  {reference vibrational temperature in K}
    kref=1e4;      {reference turbulence kinetic energy in m2/s2}
    psiref=1e8;    {reference specific dissipation rate of the TKE in 1/s for TURBMODEL_KOMEGA*
                    reference dissipation rate of the TKE in m2/s3 for TURBMODEL_KEPSILON}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*kref;  
    Uref[numspec+numdim+3]=rhoref*psiref;  
    Uref[numspec+numdim+4]=rhoref*700.0*Tvref;  
  );
  NavierStokes(
    xiverge=1e-3;  {residual convergence threshold}
    rhoref=1.0;  {reference density in kg/m3}
    aref=300.0;  {reference sound speed in m/s}
    for (spec,1,numspec,
      Uref[spec]=rhoref;
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
  );
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.8;          {the electron temperature relaxation factor }
    rhoref=1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    Uref_emfield[1]=100.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000,
      CFLmax=1.0;
    ,{else}
      CFLmax=4.0;
    );
    CFL=min(CFL*1.03,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    if (EMFIELD,
      if (iter<2000,
        Cycle(NavierStokesPlasma(relaxTe=0.1;););
      ,{else}
        Cycle(NavierStokesPlasma(relaxTe=0.5;););
      );
      Lc=1e99;      {characteristic length scale in meters used to solve the emfield equation}
      relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
      UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20); 
      UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
      {if(iter==6,exit(EXIT_SUCCESS););}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
    ,{else}
      printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %s\n",
             CFL,iter,effiter_U,ximax,i_ximax,
             j_ximax,clipinfo);
    );
  );

);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Rcomparison/sf100_10kPa.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=10E3; {Pa}
Minf=18;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=100.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
if(iter==1,

Init(
  NavierStokesPlasma(
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    Region(is,je,ie,je,INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );

);

);
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    {if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
		  Temax=9400;
          chiemin=1e-13; 
          chiimin=1e-14;
        );
      );
    if (iter>10000,
      Model(
        NavierStokesPlasma(
          chiemin=1e-15; 
          chiimin=1e-16;
        );
      );
    );
    if (iter>20000,
      Model(
        NavierStokesPlasma(
          chiemin=1e-18; 
          chiimin=1e-20;
        );
      );
    );
    if (iter==30000,
      CFL=0.01;
    );
    if (iter>30000,
      Model(
        NavierStokesPlasma(
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Rcomparison/sf100_1kPa.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=1E3; {Pa}
Minf=18;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=100.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    {if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );}
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Rcomparison/sf10_10kPa.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=10E3; {Pa}
Minf=18;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=10.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    {if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5;
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
		  Temax=9400;
          chiemin=1e-13; 
          chiimin=1e-14;
        );
      );
    if (iter>10000,
      Model(
        NavierStokesPlasma(
          chiemin=1e-15; 
          chiimin=1e-16;
        );
      );
    );
    if (iter>20000,
      Model(
        NavierStokesPlasma(
          chiemin=1e-18; 
          chiimin=1e-20;
        );
      );
    );
    if (iter>30000,
      Model(
        NavierStokesPlasma(
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Rcomparison/sf10_1kPa.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=1E3; {Pa}
Minf=18;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=10.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Rcomparison/sf1_10kPa.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=10E3; {Pa}
Minf=18;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=1.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Rcomparison/sf1_1kPa.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=1E3; {Pa}
Minf=18;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=1.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    {if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.03;{CFLmax=0.5;}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
		  Temax=9400;
          chiemin=1e-13; 
          chiimin=1e-14;
        );
      );
    if (iter==10000,
      CFL=0.01;
      CFLmax=0.03;
    );
    if (iter>10000,
      Model(
        NavierStokesPlasma(
          chiemin=1e-15; 
          chiimin=1e-16;
        );
      );
    );
    if (iter==20000,
      CFL=0.01;
    );
    if (iter>20000,
      Model(
        NavierStokesPlasma(
          chiemin=1e-18; 
          chiimin=1e-20;
        );
      );
    );
    if (iter==30000,
      CFL=0.01;
    );
    if (iter>30000,
      Model(
        NavierStokesPlasma(
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Rcomparison/sf2_10kPa.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=10E3; {Pa}
Minf=18;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=2.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Rcomparison/sf5_10kPa.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=10E3; {Pa}
Minf=18;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);


==> CFDWARP/Rcomparison/sf5_1kPa.txt <==
{
  _______________________________________________________________________________________________

                                           C F D W A R P

                                CFD Code for Plasma & Reactive Flow
  _______________________________________________________________________________________________

  Version                          21nov17a
  Compiler                         gcc 8.3.0 with OPENMP threads with distributed memory MPI
  Compiled on                      Dec  3 2021 at 12:00:28
  Cycle Strategy                   Standard
  Fluid Relaxation                 Block DDADI [2,1]
  EM Field Relaxation              Implicit schemes based on approximate factorization including
                                   ADI [4], DDADI [2,1], and IMAF [3]
  Convection Discretization        Reconstruction-Evolution MUSCL with flux FVS [5], FDS [7],
                                   and primitive interpolation TVD [6], WENO [9], CWENO [11],
                                   AOWENO [10], and eigenvalue conditioning HARTEN, GNOFFO
                                   [12], PECLET [13], PASCAL [8], and PARENT positivity-
                                   preserving filter [14]
  Temporal Discretization          Steady-State
  Fluid Model                      Navier-Stokes with drift-diffusion plasma model [15]
  Thermodynamic Model              NASA Glenn Polynomials [16]
  Chemical Model                   Air Plasma 11s Dunn-Kang [17], Park [19], Lenard [18], Boyd
                                   [20], Farbar [21]
  EM Field Model                   Electric field potential [22]
  Beam Model                       None
  Number of Dimensions             2
  Number of Flux Components        16
  Number of Species                11
  Number of Charged Species        6
  List of Species                  e-, O+, N+, O2+, N2+, NO+, O, N, NO, O2, N2
  _______________________________________________________________________________________________

  [1]  RW MacCormack. "A New Implicit Algorithm for Fluid Flow", 13th Computational Fluid
       Dynamics Conference, AIAA Paper 97-2100, 1997.
  [2]  J Bardina and CK Lombard. "Three Dimensional Hypersonic Flow Simulations with the CSCM
       Implicit Upwind Navier-Stokes Method", Proceedings of the 8th Computational Fluid
       Dynamics Conference, AIAA Paper 87-1114, 1987.
  [3]  RW MacCormack. "Iterative Modified Approximate Factorization", Computers and Fluids
       30:917-925, 2001.
  [4]  DW Peaceman and HH Rachford. "The Numerical Solution of Parabolic and Elliptic
       Differential Equations", J. Soc. Ind. Appl. Math. 3:28-41, 1955.
  [5]  JL Steger and RF Warming. "Flux Vector Splitting of the Inviscid Gasdynamic Equations
       with Application to Finite-Difference Methods", Journal of Computational Physics 40:263-
       293, 1981.
  [6]  WK Anderson, JL Thomas, and B Van Leer. "Comparison of Finite Volume Flux Vector
       Splittings for the Euler Equations", AIAA Journal 24:1453-1460, 1986.
  [7]  PL Roe. "Approximate Riemann Solvers, Parameter Vectors, and Difference Schemes", Journal
       of Computational Physics 43:357-372, 1981.
  [8]  B Parent. "Positivity-Preserving Dual Time Stepping Schemes for Gas Dynamics", Journal of
       Computational Physics 361:391-411, 2018.
  [9]  G Jiang and CW Shu. "Efficient Implementation of Weighted ENO Schemes", Journal of
       Computational Physics 126:202-228, 1996.
  [10] DS Balsara, S Garain, and CW Shu. "An Efficient Class of WENO schemes with Adaptive
       Order", Journal of Computational Physics 326:780-804, 2016.
  [11] M Dumbser and M Kaser. "Arbitrary High Order Non-oscillatory Finite Volume Schemes on
       Unstructured Meshes for Linear Hyperbolic Systems", Journal of Computational Physics,
       221:693-723, 2007.
  [12] P Gnoffo and  JA White. "Computational Aerothermodynamic Simulation Issues on
       Unstructured Grids", 37th AIAA Thermophysics Conference, AIAA Paper 2004-2371, 2004.
  [13] B Parent. "Multidimensional High-Resolution Schemes for Viscous Hypersonic Flows", AIAA
       Journal, 55:141-152, 2017.
  [14] B Parent. "Making a Flux Positivity-Preserving: A General Purpose Filter for the Euler
       Equations", AIAA Paper 2019-0906, AIAA Scitech, San Diego CA, 2019.
  [15] B Parent, MN Shneider, and SO Macheret. "Detailed Modeling of Plasmas for Computational
       Aerodynamics", AIAA Journal, 54:898-911, 2016.
  [16] BJ McBride, MJ Zehe, and S Gordon. "NASA Glenn Coefficients for Calculating Thermodynamic
       Properties of Individual Species", NASA TP 2002-211556, 2002.
  [17] MG Dunn and SW Kang. "Theoretical and Experimental Studies of Reentry Plasmas", NASA CR-
       2232, 1973.
  [18] M Lenard. "Ionization of Cesium and Sodium Contaminated Air in the Hypersonic Slender
       Body Boundary Layer", General Electric Missile and Space Division Technical Report
       R64SD22, 1964.
  [19] C Park. "Review of Chemical-Kinetic Problems of Future NASA Missions, I: Earth Entries,"
       Journal of Thermophysics and Heat Transfer 7:385-398, 1993.
  [20] ID Boyd, "Modeling of associative ionization reactions in hypersonic rarefied flows,"
       Physics of Fluids 19:096102, 2007.
  [21] E Farbar, ID Boyd, and A Martin. "Numerical Prediction of Hypersonic Flowfields Including
       Effects of Electron Translational Nonequilibrium", Journal of Thermophysics and Heat
       Transfer, 24:593-606, 2013.
  [22] B Parent, SO Macheret, and MN Shneider. "Electron and Ion Transport Equations in
       Computational Weakly-Ionized Plasmadynamics", Journal of Computational Physics 259:51-
       69, 2014.


}

Pdyn=1E3; {Pa}
Minf=18;
Tinf=240; {K}
chi_Cs=0.0; {Cesium molar fraction in the freestream}

if (Minf<=11,
  Twall=1000;
,{else}
  Twall=1400;
);


Temin=10;


mf=2;


is=1;  
im1=is+round(max(5,14*mf/2));
im2=im1+round(55*mf/2);
im3=im2+round(40*mf/2); 
im4=im3+round(55*mf/2); 
ie=im4+round(max(5,14*mf/2)); 

js=1;
jm=round(120*mf/2);
je=round(150*mf/2);


Rin=0.001;
Rout=0.007;
Rbow=Rin+0.001;
Rbowstag=Rin+0.0004;
Routstag=0.004;
H=0.015;
Lplate=0.01;
delta=18/180*pi; {wedge angle}
phi=rad(36);
Lwake=0.003;
Hbdry=0.005; {height of boundary layer at the domain exit}
dxwall=0.25e-6/mf;

dywall=4e-6/mf;


sizefact=5.0;



Grid(
  Size(is,js, ie,je);

  for (i,im2,im3,
    theta=-(pi/2-delta)+(i-im2)/(im3-im2)*(pi-2*delta);
    fact=abs(theta/(pi/2-delta))^3;
    Rbowx=Rbow*fact+Rbowstag*(1-fact); 
    Routx=Rout*fact+Routstag*(1-fact); 
    Point(i,js, -Rin*cos(theta),Rin*sin(theta));  
    Point(i,jm, -Rbowx*cos(theta),Rbow*sin(theta));  
    Point(i,je, -Routx*cos(theta),Rout*sin(theta));  
  );

  Join(im2,js,im3,jm,j,FE,0.5,dxwall,1);
  Join(im2,jm,im3,je,j,GE,0.5,1,1);

  Point(im4,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta));
  Point(im4,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+Hbdry);
  Point(im4,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), Lplate*sin(delta)+Rin*sin(pi/2-delta)+H);
  Join(im4,js,im4,jm, j, FE,0.2,dywall,1.0);
  Join(im4,jm,im4,je, j, GE,0.9,1.0,1.0);


  Point(im1,js, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta));
  Point(im1,jm, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-Hbdry);
  Point(im1,je, Lplate*cos(delta)-Rin*cos(pi/2-delta), -Lplate*sin(delta)-Rin*sin(pi/2-delta)-H);
  Join(im1,js,im1,jm, j, FE,0.2,dywall,1.0);
  Join(im1,jm,im1,je, j, GE,0.9,1.0,1.0);

  
  Join(im3,js,im4,je, i, GE,0.2,1,1);
  if (mf<0.7,
    Join(im1,js,im2,je, i, EG,0.7,1,1);
  ,{else}
    Join(im1,js,im2,je, i, EG,0.8,1,1);
  );  
  

  Point(ie,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta));
  Point(ie,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),Lplate*sin(delta)-Lwake*sin(phi-delta)+Hbdry*2);
  Point(ie,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),(Lplate+Lwake)*sin(delta)+H);
  Join(ie,js,ie,jm, j, FE,0.2,dywall*2,1.0);
  Join(ie,jm,ie,je, j, GE,0.9,1.0,1.0);

  Join(im4,js,ie,je, i, GE, 0.5,1.0,1.0);



  Point(is,js,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta));
  Point(is,jm,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-Lplate*sin(delta)+Lwake*sin(phi-delta)-Hbdry*2);
  Point(is,je,Lplate*cos(delta)-Rin*cos(pi/2-delta)+Lwake*cos(delta-phi),-(Lplate+Lwake)*sin(delta)-H);
  Join(is,js,is,jm, j, FE,0.2,dywall*2,1.0);
  Join(is,jm,is,je, j, GE,0.9,1.0,1.0);

  Join(is,js,im1,je, i, EG, 0.5,1.0,1.0);

  Scale(is,js,ie,je, 0.0,0.0,sizefact,sizefact);
);



Bdry(
  NavierStokesPlasma(
    {
    _________________________________________________________________________________________

    Boundary Condition Type            ID   Description
    _________________________________________________________________________________________

    BDRY_INFLOWSUPERSONIC              0    Inflow, supersonic, 1o
    BDRY_INFLOWSUBSONIC1               7    Inflow, subsonic, Tstag, Pstag fixed, 1o
    BDRY_INFLOWSUBSONICMASSFLOWFIXED1  g    Inflow, subsonic, Pstag, Massflow/Area fixed, 1o
    BDRY_OUTFLOWSUPERSONIC1            1    Outflow, supersonic, 1o
    BDRY_OUTFLOWSUPERSONIC2            2    Outflow, supersonic, 2o
    BDRY_OUTFLOWSUBSONIC1              4    Outflow, subsonic, P fixed, 1o
    BDRY_OUTFLOWSUBSONICMFIXED1        f    Outflow, subsonic, M fixed, 1o
    BDRY_SYMMETRICAL2                  e    Symmetrical, 2o
    BDRY_SYMMETRICAL1                  9    Symmetrical, 1o
    BDRY_WALLTFIXED1                   3    Wall, T specified
    BDRY_WALLADIABATIC1                6    Wall, Adiabatic
    BDRY_SLIPWALL1                     c    Slip wall, Adiabatic, 1o
    BDRY_FREESTREAM1                   5    Freestream, 1o, params Vx,Vy, P, T
    _________________________________________________________________________________________
    }
    All(BDRY_WALLTFIXED1,Twall,0.1e0);
    Faces(BDRY_OUTFLOWSUPERSONIC1,BDRY_OUTFLOWSUPERSONIC1,  BDRY_WALLTFIXED1,BDRY_INFLOWSUPERSONIC);
    {Region(is,js,  im1,js,  BDRY_SLIPWALL1);
    Region(im4,js,  ie,js,  BDRY_SLIPWALL1);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRY_INFLOWSUPERSONIC);
    Link(i1,j1,  i2,j2);
    Param(is,js,  ie,je,  BDRY_FREESTREAM1, Vx,Vy,P,T);
    }
  );
  Epotential(
    {
    _________________________________________________________________________________________

    EMField Bdry Condition Type   ID   Description
    _________________________________________________________________________________________

    BDRYEMF_ELECTRODE             0    Electrode, phi fixed
    BDRYEMF_DIELECTRIC            2    Dielectric, no conduction current through
    BDRYEMF_EXTRAPOLATED1         1    Extrapolated, similar to outflow
    _________________________________________________________________________________________

    }
    All(BDRYEMF_DIELECTRIC);
    {Faces(BDRYEMF_ELECTRODE,BDRYEMF_ELECTRODE,  BDRYEMF_DIELECTRIC,BDRYEMF_DIELECTRIC);}
    {
    Cut(is,js,  ie,je);
    Region(is,js,  ie,je,  BDRYEMF_ELECTRODE);
    Link(i1,j1,  i2,j2);
    }
  );
);
 
 
Model(
  NavierStokesPlasma(
    TEMODEL=TEMODEL_TRANSPORT;
    N2VIBMODEL=N2VIBMODEL_MACHERET;
    N2VIBJOULEHEATING=YES;
    TETRANSPORT_WEEE_TWOTEMPERATURE=FALSE;
    REACTING=YES;
    emfieldworkheatfact=1.0;   {factor multiplying the emfield work and heat source terms}
    sigmadiv=1e-9; {S/m}
    etdiv=1e-1;     {J/kg}
    Pmin=1.0e-2;    Pmax=9.9e99;   {Pa}
    Tmin=1.0e1;     Tmax=20.0e3;    {K}
    Tvmin=Tmin;     Tvmax=13.0e3;  {K}
    Temin=Temin;    Temax=20000.0;  {K}
    Twmin=Tmin;     Twmax=Tmax;    {K}
    wmin=1.0e-50;                  {min mass fraction allowed in the domain for neutrals}
    chiimin=1e-30;    chiimax=1.0;    {min and max ion mass fraction}
    chiemin=1e-20;    chiemax=1.0;    {min and max electron mass fraction}
    chiethreshold_EdotJe=1e-12;
    Nminbdry=1e5;   {the minimum number density in 1/m3 for the charged species at the bdry nodes}
    
    AXISYMMETRIC=NO;
  );
  AirPlasma11s(
    CHEMMODEL=CHEMMODEL_PARENTPARK2021;
    ADDITIONALREACTION=FALSE; {include reactions function of EoverN}
    TOWNSENDIONIZATIONIMPLICIT=FALSE; {keep this to FALSE generally}
    QEISOURCETERMS=TRUE; {include electron energy cooling due to electron impact}
  );
  Epotential(
    Te_buffer=240.0;    {"buffer" electron temp. in K needed when determining mue: Te=max(Te,Te_buffer);  
                       needed to prevent convergence hangs where |E| becomes close to 0;
                       set to as little a value as possible}
    Jmax=20000.0;     {the maximum current density in A/m2 expected in the domain; this will affect only
                       the Townsend ionization rates; make sure Jmax > sigma*Emag in the converged solution.}
    Temin=Temin;
    Temax=20000;
    SetRelativePermittivity(is,js, ie,je, 1.0 );
    SetSolidConductivity(is,js, ie,je, 0.0 {S/m});
    SetElectroMotiveForce(is,js, ie,je, 0.0{V/m},0.0{V/m}, 1e99{max power in W/m3});
    AXISYMMETRIC=NO;
  );
);


Init(
  NavierStokesPlasma(
    {
    _______________________________________________________________________________________

    Initial Condition Type       Parameters
    _______________________________________________________________________________________

    INIT_TYPE1                   V[1]..V[nd],  T,  rho, w[1]..w[ns],     Tv, Te
    INIT_TYPE2                   M[1]..M[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE3                   M[1]..M[nd],  Re, T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE4                   Mmag, angles, P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE5                   V[1]..V[nd],  P,  T,   w[1]..w[ns],     Tv, Te
    INIT_TYPE6                   V[1]..V[nd],  P,  T,   chi[1]..chi[ns], Tv, Te
    _______________________________________________________________________________________

    }
    T=Tinf;
    Vx=Minf*sqrt(1.4*287.05*T); {m/s}
    Vy=0; {m/s}
    rho=2.0*Pdyn/(Vx^2+Vy^2);
    P=rho*287.05*T; {Pa}
    Tv=T; {K}
    Te=T; {K}
    chi_eminus=1e-11;
    chi_NOplus=1e-11;
    chi_O2=0.21;
    chi_N2=0.79;
    chi_default=1.0e-30;
    Species("e-","NO+","O2","N2","default");
    All(INIT_TYPE6,Vx,Vy,P,T,chi_eminus,chi_NOplus,chi_O2,chi_N2,chi_default,Tv,Te);
  );
  Epotential(
    {
    _______________________________________________________________________________________

    EMField Initial Condition Type         Parameters
    _______________________________________________________________________________________

    INITEMF_TYPE1                          phi,Te
    _______________________________________________________________________________________

    }
    phi=0.0; {V}
    Te=500;
    All(INITEMF_TYPE1,phi);
  );
);


Disc(
  NavierStokesPlasma(
    zetaA1=0.3e0;    {conditions the eigenvalue of the A jacobian}
    zetaA2=0.1e0;     {conditions eigenvalues so they don't go out of bound; set to 0.1-0.5}
    zetaD=1.0;        {conditions the Dstar eigenvalues for the charged species}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS,
        betag[spec]=1.0;
        betaa[spec]=0.0;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        betag[spec]=-0.5;
        betaa[spec]=0.5;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        betag[spec]=-0.001;
        betaa[spec]=0.999;
      );
    );
  );
  Epotential(
    POTENTIAL=POTENTIAL_OHMBASED;
    Ediv=10.0;        {a small positive number in V/m, needed to prevent a division by zero when
                       discretizing the electron pressure gradients within the potential equation}
  );
  MUSCL(
    FLUX=FLUX_FDS;
    AVERAGING=AVERAGING_ROE;
    AOWENO_TYPE=AOWENO_TYPE_DIFFUSIVE;
    AOWENO_gammalo=0.95;
    AOWENO_gammahi=0.999;
    INTERPOL=INTERPOL_TVD2_VANLEER;
    EIGENVALCOND=EIGENVALCOND_PECLET;
    POSFILTER=POSFILTER_PARENT;
    POSFILTER_numiter=4;
  );
);


Cycle(
  NavierStokesPlasma(
    xiverge=1e-3;         {residual convergence threshold}
    zetaGammai=1.0;       {factor multiplying the pseudotime step of the ion species transport equations} 
    zetaGammae=1.0;       {factor multiplying the pseudotime step of the electron species transport equations
                           near cathode}
    relaxNi_bdry=1.0;     {the ion density relaxation factor at the boundary }
    relaxNe_bdry=0.2;     {the electron density relaxation factor at the boundary }
    relaxTe=0.3;          {the electron temperature relaxation factor }
    rhoref=0.1;           {reference density in kg/m3}
    Tref=300.0;           {reference temperature in K}
    Teref=20000.0;        {reference electron temperature in K}
    Tvref=5000.0;         {reference vibrational temperature in K}
    aref=sqrt(1.4*287.05*Tref);  {reference sound speed in m/s}
    wion=1e-7;            {average ion mass fraction}
    for (spec,1,numspec,
      if (SPECIESTYPE[spec]==SPECIESTYPE_IONPLUS || SPECIESTYPE[spec]==SPECIESTYPE_IONMINUS,
        Uref[spec]=wion*rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_NEUTRAL,
        Uref[spec]=rhoref;
      );
      if (SPECIESTYPE[spec]==SPECIESTYPE_ELECTRON,
        Uref[spec]=wion*1.8e-5*rhoref;
      );
    );
    for (dim,1,numdim,
      Uref[numspec+dim]=rhoref*aref;
    );
    Uref[numspec+numdim+1]=rhoref*aref*aref;
    Uref[numspec+numdim+2]=rhoref*700.0*Tvref;
    Uref[numspec+numdim+3]=rhoref*wion*414*Teref;
  );
  Epotential(
    xiverge_emfield=1e-2; {residual convergence threshold for the potential equation}
    sigmaref=3e-6; {reference value for the conductivity in S/m -> used to determine the local time step of the potential equation}
    kappaeref=3e-6; {reference value for the electron thermal conductivity  -> used to determine the local time step of the electron energy transport equation}
    Uref_emfield[1]=10.0e0; {reference value for the electric field potential in Volts -> used to determine xi}
    Uref_emfield[2]=10; {reference value for the electron energy -> used to determine xi}
  );
  SteadyState(
    if (mod(iter,5000)==0,
      WriteDataFile(outputfilename"."iter);
    );
    if(iter==100000,exit(1););
    sigma1=0.0;   {exponent of maximum pseudotime step in all dimensions}
    sigma2=0.0;   {exponent of maximum pseudotime step in all fluxes}
    if (iter==1,
      CFL=0.01;
    );
    if (iter<2000*mf,
      sigma1=0.0;
      CFLmax=0.25;
      Cycle(NavierStokesPlasma(relaxTe=0.4;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;{1000}
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    ,{else}
      sigma1=0.3; {0.3}
      Model(Epotential(Temin=Temin; Temax=80000.0;););
      CFLmax=0.5; {4}
      Cycle(NavierStokesPlasma(relaxTe=0.6;););
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-12; 
          chiimin=1e-13;
        );
      );
    );
    if (iter>5000*mf,
      Model(
        NavierStokesPlasma(
          Temax=9400.0;
          chiemin=1e-20; 
          chiimin=1e-30;
        );
      );
    );
    CFL=min(CFL*1.015,CFLmax);
    UpdateFluid(CFL,PRECON_LOCALTIMESTEP,sigma1,sigma2);
    Lc=1e30;      {characteristic length scale in meters used to solve the emfield equation}
    relaxEMF=0.8; {relaxation factor forced on the update of the emfield variables}
    UpdateEMField(Lc,relaxEMF,TSEMF_IMAF,2);
    UpdateEMField(Lc,relaxEMF,TSEMF_SOR,20);
  { UpdateEMField(Lc,relaxEMF,TSEMF_NEWTON);}
    printf("%6.2f %6ld %9.3f   %E (%4ld,%4ld)  %E (%4ld,%4ld)  %s\n",
           CFL,iter,effiter_U,ximax,i_ximax,
           j_ximax,ximax_emfield,i_ximax_emfield,j_ximax_emfield,clipinfo);
  );
);


Post(
  xstation[1]=0.1; {m}
  xstation[2]=0.2; {m}
  xstation[3]=0.3; {m}
  numsteps=300;
  qmin=1.0; {m/s, as small a value as possible}
  Pback_min=400; {Pa}
  Pback_max=40000; {Pa}
  Aback=1.0; {m2/m}
  for (cnt,1,3,
    XSTATION_Set(xstation[cnt]);
    Pback=XSTATION_Pback(Aback, Pback_min, Pback_max, numsteps, qmin);
    Fpot=XSTATION_Fpot(Pback, numsteps, qmin);
    mdot=XSTATION_mdot();
    Tstag=XSTATION_Tstag();
    Pstag=XSTATION_Pstag(numsteps);
    Pstar=XSTATION_Pstar();
    T=XSTATION_T();
    q=XSTATION_q();
    rho=XSTATION_rho();
    htstar=XSTATION_htstar();
    fprintf(postfilename,"x      = %E m\n"
           "Pback  = %E Pa\n"
           "Fpot   = %E Ns/kg\n"
           "mdot   = %E kg/ms\n"
           "htstar = %E J/kg\n"
           "Tstag  = %E K\n"
           "Pstag  = %E Pa\n"
           "Pstar  = %E Pa\n"
           "T      = %E K\n"
           "q      = %E m/s\n"
           "rho    = %E kg/m3\n\n"
           ,xstation[cnt],Pback,Fpot,mdot,htstar,Tstag,Pstag,Pstar,T,q,rho);
  );
  fprintf(postfilename,"\n");
  for (dim,1,2,
    Area[dim]=_Area(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fshear[dim]=_Fshear(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Fpressure[dim]=_Fpressure(is,js, ie,je, dim,BDRY_WALLTFIXED1);
    Femfield[dim]=_Femfield(is,js, ie,je, dim);
  );
  fprintf(postfilename,"Fshear    = (%+E,%+E) N/m\n",Fshear[1],Fshear[2]);
  fprintf(postfilename,"Fpressure = (%+E,%+E) N/m\n",Fpressure[1],Fpressure[2]);
  fprintf(postfilename,"Qheat     = %+E W/m\n",_Qheat(is,js, ie,je, BDRY_WALLTFIXED1));
  fprintf(postfilename,"metotal   = %+E J/m\n",_metotal(is,js, ie,je));
  fprintf(postfilename,"m         = %+E J/m\n",_m(is,js, ie,je));
  fprintf(postfilename,"Femfield  = (%+E,%+E) N/m\n",Femfield[1],Femfield[2]);
  fprintf(postfilename,"Qbeam     = %+E W/m\n",_Qbeam(is,js, ie,je));
  fprintf(postfilename,"EdotJ     = %+E W/m\n",_EdotJ(is,js, ie,je));
  fprintf(postfilename,"Wemfield  = %+E W/m\n",_Wemfield(is,js, ie,je)); {Wemfield=Femfield dot Vn}
  fprintf(postfilename,"\n");
  {
  POSTGRIDONLY=FALSE;
  WritePostFile(is,js, ie,je, "post.01", "tecplot", POSTGRIDONLY);
  }
);

